Open Data-Driven Automation of Residential Distribution Grid Modeling with Minimal Data Requirements

In the present paper, we introduce a new method for the automated generation of residential distribution grid models based on novel building load estimation methods and a two-stage optimization for the generation of the 20 kV and 400 V grid topologies. Using the introduced load estimation methods, various open or proprietary data sources can be utilized to estimate the load of residential buildings. These data sources include available building footprints from OpenStreetMap, 3D building data from OSM Buildings, and the number of electricity meters per address provided by the respective distribution system operator (DSO). For the evaluation of the introduced methods, we compare the resulting grid models by utilizing different available data sources for a specific suburban residential area and the real grid topology provided by the DSO. This evaluation yields two key findings: First, the automated 20 kV network generation methodology works well when compared to the real network. Second, the utilization of public 3D building data for load estimation significantly increases the resulting model accuracy compared to 2D data and enables results similar to models based on DSO-supplied meter data. This substantially reduces the dependence on such normally proprietary data.

==> DATA/runtime-aggregated-final.csv <==
Method;Building data download;20kV + Network Preparation;Optimization;PF Model creation
NB-CCE;6.828;38.622;1484.968;87.286
IP-CCE;6.367;41.500;172.309;90.774


==> DATA/trafo-data.csv <==
case;trafo;nodes;total-length-km;diameter-km;eccentricity-km;max-length-km;color
2D-K;N_1038;78;1.4258;0.6347;0.3566;0.0497;ff0000
2D-K;N_1082;80;2.4222;1.6100;1.2320;0.4793;00ff00
2D-K;N_1194;86;1.3318;0.5432;0.3194;0.0529;0000ff
2D-K;N_1231;80;1.7148;0.8099;0.4177;0.1023;ff00ff
2D-K;N_1255;82;3.4084;2.5985;2.0871;1.8063;808000
2D-K;N_1273;76;1.3321;0.5829;0.3261;0.0707;00ffff
3D-K;N_1038;124;2.1923;0.8365;0.4735;0.0624;ff0000
3D-K;N_1082;34;1.0055;0.5548;0.3593;0.1823;00ff00
3D-K;N_1194;128;1.9874;0.6945;0.3545;0.1399;0000ff
3D-K;N_1231;98;2.0699;1.1037;0.6058;0.1023;ff00ff
3D-K;N_1255;8;0.2344;0.1783;0.1783;0.0917;808000
3D-K;N_1273;90;1.5308;0.5832;0.3261;0.0707;00ffff
EM-K;N_1038;108;2.1277;0.7663;0.4256;0.0936;ff0000
EM-K;N_1082;6;0.3115;0.2283;0.1484;0.1254;00ff00
EM-K;N_1194;140;2.2279;0.7678;0.5263;0.1399;0000ff
EM-K;N_1231;24;0.5445;0.3115;0.1739;0.1023;ff00ff
EM-K;N_1255;6;0.4518;0.4249;0.3136;0.3089;808000
EM-K;N_1273;198;3.3608;1.0380;0.7262;0.0707;00ffff
2D-C;N_1001;242;4.0942;1.1457;0.6241;0.0550;ff0000
2D-C;N_1002;240;4.3661;1.1610;0.7380;0.1399;00ff00
3D-C;N_1001;88;1.7856;0.8395;0.4613;0.1395;ff0000
3D-C;N_1002;124;2.0422;0.7858;0.4378;0.1399;00ff00
3D-C;N_1003;28;0.6360;0.3582;0.2835;0.0807;0000ff
3D-C;N_1004;110;1.8608;0.6790;0.4026;0.0509;808000
3D-C;N_1005;124;2.0878;0.6377;0.3958;0.0393;00ffff
3D-C;N_1006;8;0.2655;0.2119;0.1711;0.1338;ff00ff
EM-C;N_1001;30;0.8027;0.4668;0.2770;0.1148;ff0000
EM-C;N_1002;80;1.5017;0.7213;0.3690;0.1751;00ff00
EM-C;N_1003;12;0.4755;0.3259;0.2645;0.1254;0000ff
EM-C;N_1004;68;1.0718;0.3067;0.1953;0.0508;808000
EM-C;N_1005;288;4.8708;1.0847;0.5701;0.1399;00ffff
EM-C;N_1006;4;0.0634;0.0511;0.0474;0.0352;ff00ff
DSO-K;N_1038;154;3.4510;0.9615;0.5097;0;ff0000
DSO-K;N_1082;12;0.3247;0.2314;0.2146;0;00ff00
DSO-K;N_1194;146;2.6129;0.6672;0.3705;0;0000ff
DSO-K;N_1231;65;1.5435;0.8583;0.4549;0;ff00ff
DSO-K;N_1255;17;0.7794;0.4736;0.2464;0;808000
DSO-K;N_1273;128;2.7081;0.8748;0.4436;0;00ffff
